Robust Remote Reinforcement Learning over Unreliable Communication Channels using Homomorphic State Encoding

Traditional Reinforcement Learning (RL) frameworks generally assume that the agent perceives the state of the underlying Markov process instantaneously and then takes actions accordingly. If the agent cannot directly observe the process, but rather receives state updates from a remote sensor over a lossy and/or delayed channel, it may be forced to operate with partial and intermittent information. In recent years, numerous learning architectures have been proposed to manage RL with imperfect or remote feedback; however, they offer solutions tailored to specific use cases, often with a substantial computational and communication burden. To address these limitations, we propose a novel learning architecture, named Homomorphic Robust Remote Reinforcement Learning (HR3L), that enables the distributed training of RL agents over unreliable communication channels without the need to exchange gradient information. Our experimental results demonstrate that HR3L significantly outperforms the state-of-the-art methods in terms of sample efficiency, leading to faster training and reduced communication overhead. In addition, we show that HR3L can adapt to different scenarios, including packet loss, delayed transmissions, and bandwidth limitations, without experiencing significant performance degradation.

==> figures/average_data_rate_per_env.dat <==
id	Environment	R2L	CompressAI	JPEG
0	Dmc-acrobot-swingup	0.1326595214112862	0.1085325	0.6609205
1	Dmc-ball-in-cup-catch	0.1278970758308854	0.1456	0.6609205
2	Dmc-cartpole-balance	0.0611499433766473	0.1085325	0.6609205
3	Dmc-cartpole-balance-sparse	0.1236387407043012	0.1456	0.6609205
4	Dmc-cartpole-swingup	0.0647446811391346	0.1085325	0.6609205
5	Dmc-cartpole-swingup-sparse	0.1245101282234448	0.1456	0.6609205
6	Dmc-cheetah-run	0.1277753777313528	0.1456	0.6609205
7	Dmc-dog-run	0.1145296418433817	0.1456	0.6609205
8	Dmc-dog-stand	0.0170162596094852	0.1456	0.6609205
9	Dmc-dog-trot	0.1231633571481424	0.1456	0.6609205
10	Dmc-dog-walk	0.1717931468549793	0.1456	0.6609205
11	Dmc-finger-spin	0.1653395538524763	0.1085325	0.6609205
12	Dmc-finger-turn-easy	0.0616964848160036	0.1085325	0.6609205
13	Dmc-finger-turn-hard	0.1288248097139707	0.1456	0.6609205
14	Dmc-fish-swim	0.1286264706840009	0.1085325	0.6609205
15	Dmc-hopper-hop	0.1275660873322102	0.1085325	0.6609205
16	Dmc-hopper-stand	0.1258136358727037	0.1456	0.6609205
17	Dmc-humanoid-run	0.1229312301309637	0.1456	0.6609205
18	Dmc-humanoid-stand	0.1303373304628671	0.1456	0.6609205
19	Dmc-humanoid-walk	0.1264093195671091	0.1456	0.6609205
20	Dmc-pendulum-swingup	0.0287571847532404	0.1085325	0.6609205
21	Dmc-quadruped-run	0.126234352739649	0.1456	0.6609205
22	Dmc-quadruped-walk	0.1267475834887448	0.1456	0.6609205
23	Dmc-reacher-easy	0.0675942380148565	0.1085325	0.6609205
24	Dmc-reacher-hard	0.1272972455860781	0.1456	0.6609205


==> figures/comparison.dat <==
id env r2l_1step r2l_2step r2l_3step baseline_1step baseline_2step baseline_3step
0 acrobot-swingup 44.56 40.70 40.70 3.92 7.12 6.86
1 ball-in-cup-catch 3.81 3.17 3.17 61.41 69.40 69.71
2 cartpole-balance 0.04 0.05 0.06 0.01 0.03 5.45
3 cartpole-balance-sparse 1.88 1.80 1.74 0.00 0.00 1.90
4 cartpole-swingup 2.81 2.51 2.38 6.48 7.29 8.88
5 cartpole-swingup-sparse 12.13 12.03 12.01 0.71 35.77 41.79
6 cheetah-run 5.97 6.76 1.13 48.46 56.20 74.93
7 dog-run 8.75 16.05 31.14 35.18 37.09 41.65
8 dog-stand 14.84 25.51 51.83 56.24 56.67 59.85
9 dog-trot 69.45 72.27 72.85 10.21 15.50 23.29
10 dog-walk 2.33 13.86 20.95 42.86 45.73 49.63
11 finger-spin 43.07 32.22 36.27 28.63 38.46 84.13
12 finger-turn-easy 52.92 54.99 64.14 4.29 3.92 0.00
13 finger-turn-hard 0.00 0.00 0.00 21.76 0.00 0.00
14 fish-swim 10.18 6.36 5.17 14.03 21.04 28.77
15 hopper-hop 6.10 28.83 35.74 91.72 96.06 98.41
16 hopper-stand 9.13 6.56 6.85 33.93 80.77 97.97
17 humanoid-run 2.97 4.28 4.43 1.29 0.00 1.26
18 humanoid-stand 0.00 0.00 0.00 13.84 13.45 13.21
19 humanoid-walk 27.14 56.71 87.65 97.52 97.62 97.71
20 pendulum-swingup 0.86 1.67 1.80 19.96 48.33 90.88
21 quadruped-run 20.78 31.14 35.51 72.13 71.09 72.62
22 quadruped-walk 1.04 0.00 0.00 70.30 72.93 75.72
23 reacher-easy 2.93 0.56 3.30 83.16 86.74 87.79
24 reacher-hard 0.00 0.00 0.00 16.13 47.66 54.85


==> figures/comparison_delay.dat <==
id env r2l_1step r2l_2step r2l_3step r2l_stochastic_delay baseline_1step baseline_2step baseline_3step baseline_stochastic_delay
0 acrobot-swingup 44.56 40.70 40.70 40.82 3.92 7.12 6.86 95.52
1 ball-in-cup-catch 3.81 3.17 3.17 8.15 61.41 69.40 69.71 89.75
2 cartpole-balance 0.04 0.05 0.06 1.00 0.01 0.03 5.45 26.35
3 cartpole-balance-sparse 1.88 1.80 1.74 1.92 0.00 0.00 1.90 79.44
4 cartpole-swingup 2.81 2.51 2.38 41.55 6.48 7.29 8.88 100.00
5 cartpole-swingup-sparse 12.13 12.03 12.01 13.34 0.71 35.77 41.79 100.00
6 cheetah-run 5.97 6.76 1.13 20.84 48.46 56.20 74.93 99.97
7 dog-run 8.75 16.05 31.14 44.13 35.18 37.09 41.65 88.83
8 dog-stand 14.84 25.51 51.83 37.22 56.24 56.67 59.85 92.74
9 dog-trot 69.45 72.27 72.85 72.80 10.21 15.50 23.29 85.72
10 dog-walk 2.33 13.86 20.95 20.62 42.86 45.73 49.63 91.89
11 finger-spin 43.07 32.22 36.27 55.01 28.63 38.46 84.13 100.00
12 finger-turn-easy 52.92 54.99 64.14 47.36 4.29 3.92 0.00 16.70
13 finger-turn-hard 0.00 0.00 0.00 0.00 21.76 0.00 0.00 40.00
14 fish-swim 10.18 6.36 5.17 0.00 14.03 21.04 28.77 78.31
15 hopper-hop 6.10 28.83 35.74 72.28 91.72 96.06 98.41 99.93
16 hopper-stand 9.13 6.56 6.85 18.53 33.93 80.77 97.97 99.67
17 humanoid-run 2.97 4.28 4.43 3.57 1.29 0.00 1.26 25.28
18 humanoid-stand 0.00 0.00 0.00 0.00 13.84 13.45 13.21 18.43
19 humanoid-walk 27.14 56.71 87.65 84.01 97.52 97.62 97.71 98.90
20 pendulum-swingup 0.86 1.67 1.80 51.67 19.96 48.33 90.88 99.96
21 quadruped-run 20.78 31.14 35.51 30.69 72.13 71.09 72.62 80.34
22 quadruped-walk 1.04 0.00 0.00 6.59 70.30 72.93 75.72 82.72
23 reacher-easy 2.93 0.56 3.30 0.00 83.16 86.74 87.79 92.78
24 reacher-hard 0.00 0.00 0.00 0.00 16.13 47.66 54.85 96.34


==> figures/comparison_ploss.dat <==
id env r2l_925 r2l_955 baseline_925 baseline_955
0 acrobot-swingup 42.28 42.46 4.67 1.15
1 ball-in-cup-catch 0.02 0.00 2.02 2.48
2 cartpole-balance 0.03 0.03 0.00 0.00
3 cartpole-balance-sparse 1.82 1.81 8.91 0.21
4 cartpole-swingup 2.77 2.81 5.21 0.43
5 cartpole-swingup-sparse 12.06 12.02 18.13 2.86
6 cheetah-run 0.00 0.00 26.49 23.15
7 dog-run 7.68 5.70 27.98 27.87
8 dog-stand 0.48 0.37 53.17 54.95
9 dog-trot 59.38 58.85 2.31 2.78
10 dog-walk 0.00 0.00 35.36 35.30
11 finger-spin 13.91 12.94 13.47 9.73
12 finger-turn-easy 36.62 36.08 0.00 0.06
13 finger-turn-hard 0.00 0.00 19.08 31.54
14 fish-swim 0.25 0.00 0.01 0.05
15 hopper-hop 0.00 1.23 90.23 90.06
16 hopper-stand 7.55 4.77 9.41 3.02
17 humanoid-run 0.72 0.00 3.33 4.39
18 humanoid-stand 0.49 0.00 14.78 11.35
19 humanoid-walk 1.54 1.70 97.64 97.36
20 pendulum-swingup 0.00 0.00 6.34 6.89
21 quadruped-run 19.58 16.82 73.31 73.84
22 quadruped-walk 0.00 0.00 68.82 68.48
23 reacher-easy 0.00 0.39 82.00 82.00
24 reacher-hard 0.00 0.00 33.02 22.64


==> figures/gilbert_elliott_channels/ge925.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 1.0
19 0.0
20 1.0
21 1.0
22 1.0
23 0.0
24 0.0
25 1.0
26 1.0
27 0.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 0.0
34 1.0
35 0.0
36 1.0
37 1.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 1.0
44 1.0
45 1.0
46 0.0
47 0.0
48 1.0
49 1.0
50 1.0
51 1.0
52 1.0
53 1.0
54 0.0
55 1.0
56 1.0
57 1.0
58 1.0
59 1.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 1.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 0.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0
128 0.0
129 0.0
130 0.0
131 0.0
132 0.0
133 0.0
134 0.0
135 0.0
136 0.0
137 0.0
138 0.0
139 0.0
140 0.0
141 0.0
142 0.0
143 0.0
144 0.0
145 0.0
146 0.0
147 0.0
148 0.0
149 0.0
150 0.0
151 0.0
152 0.0
153 0.0
154 0.0
155 0.0
156 0.0
157 0.0
158 0.0
159 0.0
160 0.0
161 0.0
162 0.0
163 0.0
164 0.0
165 0.0
166 0.0
167 0.0
168 0.0
169 0.0
170 0.0
171 0.0
172 0.0
173 0.0
174 0.0
175 0.0
176 0.0
177 0.0
178 0.0
179 0.0
180 0.0
181 0.0
182 0.0
183 0.0
184 0.0
185 0.0
186 0.0
187 0.0
188 0.0
189 0.0
190 0.0
191 0.0
192 0.0
193 0.0
194 0.0
195 0.0
196 0.0
197 0.0
198 0.0
199 0.0
200 0.0
201 0.0
202 0.0
203 0.0
204 0.0
205 0.0
206 0.0
207 0.0
208 0.0
209 0.0
210 0.0
211 0.0
212 1.0
213 0.0
214 0.0
215 0.0
216 0.0
217 0.0
218 0.0
219 0.0
220 0.0
221 0.0
222 0.0
223 0.0
224 0.0
225 0.0
226 0.0
227 0.0
228 0.0
229 0.0
230 0.0
231 0.0
232 0.0
233 0.0
234 0.0
235 0.0
236 0.0
237 0.0
238 0.0
239 0.0
240 0.0
241 0.0
242 0.0
243 0.0
244 0.0
245 0.0
246 0.0
247 0.0
248 0.0
249 0.0
250 0.0
251 0.0
252 0.0
253 0.0
254 0.0
255 0.0
256 0.0
257 0.0
258 0.0
259 0.0
260 0.0
261 0.0
262 0.0
263 0.0
264 0.0
265 0.0
266 0.0
267 0.0
268 0.0
269 0.0
270 0.0
271 0.0
272 0.0
273 0.0
274 0.0
275 0.0
276 0.0
277 0.0
278 0.0
279 0.0
280 0.0
281 0.0
282 0.0
283 0.0
284 0.0
285 0.0
286 0.0
287 0.0
288 0.0
289 0.0
290 0.0
291 0.0
292 0.0
293 0.0
294 0.0
295 0.0
296 0.0
297 1.0
298 0.0
299 0.0
300 0.0
301 0.0
302 0.0
303 0.0
304 0.0
305 0.0
306 0.0
307 0.0
308 0.0
309 0.0
310 0.0
311 0.0
312 0.0
313 0.0
314 0.0
315 0.0
316 0.0
317 0.0
318 1.0
319 0.0
320 0.0
321 0.0
322 0.0
323 0.0
324 0.0
325 0.0
326 0.0
327 0.0
328 0.0
329 0.0
330 0.0
331 0.0
332 0.0
333 0.0
334 0.0
335 0.0
336 0.0
337 0.0
338 0.0
339 0.0
340 0.0
341 0.0
342 1.0
343 0.0
344 0.0
345 0.0
346 0.0
347 0.0
348 0.0
349 0.0
350 0.0
351 0.0
352 0.0
353 0.0
354 0.0
355 0.0
356 0.0
357 1.0
358 0.0
359 0.0
360 0.0
361 0.0
362 0.0
363 0.0
364 0.0
365 0.0
366 0.0
367 0.0
368 0.0
369 0.0
370 0.0
371 0.0
372 0.0
373 1.0
374 0.0
375 0.0
376 0.0
377 0.0
378 0.0
379 0.0
380 0.0
381 0.0
382 0.0
383 0.0
384 0.0
385 0.0
386 0.0
387 0.0
388 0.0
389 0.0
390 0.0
391 0.0
392 0.0
393 0.0
394 0.0
395 0.0
396 0.0
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.0
405 0.0
406 0.0
407 0.0
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 0.0
414 0.0
415 0.0
416 0.0
417 0.0
418 0.0
419 0.0
420 0.0
421 1.0
422 1.0
423 1.0
424 0.0
425 0.0
426 0.0
427 0.0
428 0.0
429 0.0
430 0.0
431 0.0
432 0.0
433 0.0
434 0.0
435 0.0
436 0.0
437 0.0
438 0.0
439 0.0
440 0.0
441 0.0
442 0.0
443 0.0
444 0.0
445 0.0
446 0.0
447 0.0
448 0.0
449 0.0
450 0.0
451 0.0
452 0.0
453 0.0
454 0.0
455 0.0
456 0.0
457 0.0
458 0.0
459 0.0
460 0.0
461 0.0
462 0.0
463 0.0
464 0.0
465 0.0
466 0.0
467 0.0
468 0.0
469 0.0
470 0.0
471 0.0
472 0.0
473 0.0
474 0.0
475 0.0
476 0.0
477 0.0
478 0.0
479 0.0
480 0.0
481 0.0
482 0.0
483 0.0
484 0.0
485 0.0
486 0.0
487 0.0
488 0.0
489 0.0
490 0.0
491 0.0
492 0.0
493 0.0
494 0.0
495 0.0
496 0.0
497 0.0
498 0.0
499 0.0
500 0.0
501 0.0
502 0.0
503 0.0
504 0.0
505 0.0
506 0.0
507 0.0
508 0.0
509 0.0
510 0.0
511 0.0
512 0.0
513 0.0
514 0.0
515 0.0
516 0.0
517 0.0
518 0.0
519 0.0
520 0.0
521 0.0
522 0.0
523 0.0
524 0.0
525 0.0
526 0.0
527 0.0
528 0.0
529 0.0
530 0.0
531 0.0
532 0.0
533 0.0
534 0.0
535 0.0
536 0.0
537 0.0
538 0.0
539 0.0
540 0.0
541 0.0
542 0.0
543 0.0
544 0.0
545 0.0
546 0.0
547 0.0
548 0.0
549 0.0
550 0.0
551 0.0
552 0.0
553 0.0
554 0.0
555 0.0
556 0.0
557 0.0
558 0.0
559 0.0
560 0.0
561 1.0
562 1.0
563 0.0
564 1.0
565 0.0
566 0.0
567 1.0
568 1.0
569 1.0
570 0.0
571 1.0
572 1.0
573 1.0
574 0.0
575 1.0
576 1.0
577 1.0
578 1.0
579 1.0
580 1.0
581 0.0
582 0.0
583 0.0
584 0.0
585 0.0
586 0.0
587 0.0
588 0.0
589 0.0
590 0.0
591 0.0
592 0.0
593 0.0
594 0.0
595 0.0
596 0.0
597 0.0
598 0.0
599 0.0
600 0.0
601 0.0
602 0.0
603 0.0
604 0.0
605 0.0
606 0.0
607 0.0
608 0.0
609 0.0
610 0.0
611 0.0
612 0.0
613 0.0
614 0.0
615 0.0
616 0.0
617 0.0
618 0.0
619 0.0
620 0.0
621 0.0
622 0.0
623 0.0
624 0.0
625 0.0
626 0.0
627 0.0
628 0.0
629 0.0
630 0.0
631 0.0
632 0.0
633 0.0
634 0.0
635 0.0
636 0.0
637 0.0
638 0.0
639 0.0
640 0.0
641 0.0
642 0.0
643 0.0
644 0.0
645 0.0
646 0.0
647 0.0
648 0.0
649 0.0
650 0.0
651 0.0
652 0.0
653 0.0
654 0.0
655 0.0
656 0.0
657 0.0
658 0.0
659 0.0
660 1.0
661 1.0
662 0.0
663 0.0
664 0.0
665 0.0
666 0.0
667 0.0
668 0.0
669 0.0
670 0.0
671 0.0
672 0.0
673 0.0
674 0.0
675 0.0
676 0.0
677 0.0
678 0.0
679 0.0
680 0.0
681 0.0
682 0.0
683 0.0
684 0.0
685 1.0
686 0.0
687 0.0
688 0.0
689 0.0
690 0.0
691 0.0
692 0.0
693 0.0
694 0.0
695 0.0
696 0.0
697 0.0
698 0.0
699 0.0
700 0.0
701 0.0
702 0.0
703 0.0
704 0.0
705 0.0
706 0.0
707 0.0
708 0.0
709 0.0
710 0.0
711 0.0
712 0.0
713 0.0
714 0.0
715 0.0
716 0.0
717 0.0
718 0.0
719 0.0
720 0.0
721 0.0
722 0.0
723 0.0
724 0.0
725 0.0
726 0.0
727 0.0
728 0.0
729 0.0
730 0.0
731 0.0
732 0.0
733 0.0
734 0.0
735 0.0
736 0.0
737 0.0
738 0.0
739 0.0
740 0.0
741 0.0
742 0.0
743 0.0
744 0.0
745 0.0
746 0.0
747 0.0
748 0.0
749 0.0
750 0.0
751 0.0
752 0.0
753 1.0
754 1.0
755 0.0
756 0.0
757 1.0
758 1.0
759 0.0
760 1.0
761 1.0
762 1.0
763 1.0
764 1.0
765 0.0
766 1.0
767 1.0
768 1.0
769 1.0
770 0.0
771 1.0
772 1.0
773 1.0
774 0.0
775 0.0
776 0.0
777 0.0
778 0.0
779 0.0
780 0.0
781 0.0
782 0.0
783 0.0
784 0.0
785 0.0
786 0.0
787 0.0
788 0.0
789 0.0
790 0.0
791 0.0
792 0.0
793 0.0
794 0.0
795 0.0
796 1.0
797 0.0
798 0.0
799 0.0
800 0.0
801 0.0
802 0.0
803 0.0
804 0.0
805 0.0
806 0.0
807 0.0
808 0.0
809 0.0
810 0.0
811 0.0
812 0.0
813 0.0
814 0.0
815 0.0
816 0.0
817 0.0
818 0.0
819 1.0
820 0.0
821 0.0
822 0.0
823 0.0
824 0.0
825 0.0
826 0.0
827 0.0
828 0.0
829 0.0
830 0.0
831 0.0
832 0.0
833 0.0
834 0.0
835 0.0
836 0.0
837 0.0
838 0.0
839 0.0
840 0.0
841 0.0
842 0.0
843 0.0
844 0.0
845 0.0
846 0.0
847 0.0
848 0.0
849 0.0
850 0.0
851 0.0
852 0.0
853 0.0
854 0.0
855 0.0
856 0.0
857 0.0
858 0.0
859 0.0
860 0.0
861 0.0
862 0.0
863 0.0
864 0.0
865 0.0
866 0.0
867 0.0
868 0.0
869 0.0
870 0.0
871 0.0
872 0.0
873 0.0
874 0.0
875 0.0
876 0.0
877 0.0
878 0.0
879 0.0
880 0.0
881 0.0
882 0.0
883 0.0
884 0.0
885 0.0
886 0.0
887 0.0
888 0.0
889 0.0
890 0.0
891 0.0
892 0.0
893 0.0
894 0.0
895 0.0
896 0.0
897 0.0
898 0.0
899 0.0
900 0.0
901 0.0
902 0.0
903 0.0
904 0.0
905 0.0
906 0.0
907 0.0
908 0.0
909 0.0
910 0.0
911 0.0
912 0.0
913 0.0
914 0.0
915 0.0
916 0.0
917 0.0
918 0.0
919 0.0
920 0.0
921 1.0
922 0.0
923 0.0
924 0.0
925 0.0
926 0.0
927 0.0
928 0.0
929 0.0
930 0.0
931 0.0
932 0.0
933 0.0
934 0.0
935 0.0
936 0.0
937 0.0
938 0.0
939 0.0
940 0.0
941 0.0
942 0.0
943 0.0
944 0.0
945 0.0
946 0.0
947 0.0
948 0.0
949 0.0
950 0.0
951 0.0
952 0.0
953 0.0
954 0.0
955 0.0
956 0.0
957 0.0
958 0.0
959 0.0
960 0.0
961 0.0
962 0.0
963 0.0
964 0.0
965 0.0
966 0.0
967 0.0
968 0.0
969 0.0
970 0.0
971 0.0
972 0.0
973 0.0
974 0.0
975 0.0
976 0.0
977 0.0
978 0.0
979 0.0
980 0.0
981 0.0
982 0.0
983 0.0
984 0.0
985 0.0
986 0.0
987 0.0
988 0.0
989 0.0
990 0.0
991 0.0
992 0.0
993 0.0
994 0.0
995 0.0
996 0.0
997 0.0
998 0.0
999 0.0

==> figures/gilbert_elliott_channels/ge955.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 1.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 1.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 1.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0
128 0.0
129 0.0
130 0.0
131 0.0
132 0.0
133 0.0
134 0.0
135 0.0
136 0.0
137 0.0
138 0.0
139 0.0
140 0.0
141 0.0
142 0.0
143 0.0
144 0.0
145 0.0
146 0.0
147 0.0
148 0.0
149 0.0
150 0.0
151 0.0
152 0.0
153 0.0
154 0.0
155 0.0
156 0.0
157 0.0
158 0.0
159 0.0
160 0.0
161 0.0
162 0.0
163 0.0
164 0.0
165 0.0
166 0.0
167 0.0
168 0.0
169 0.0
170 0.0
171 0.0
172 0.0
173 0.0
174 0.0
175 0.0
176 0.0
177 0.0
178 0.0
179 0.0
180 0.0
181 0.0
182 0.0
183 0.0
184 0.0
185 0.0
186 0.0
187 0.0
188 0.0
189 0.0
190 0.0
191 0.0
192 0.0
193 0.0
194 0.0
195 0.0
196 0.0
197 0.0
198 0.0
199 0.0
200 0.0
201 0.0
202 0.0
203 0.0
204 0.0
205 0.0
206 0.0
207 0.0
208 0.0
209 0.0
210 0.0
211 0.0
212 0.0
213 0.0
214 0.0
215 0.0
216 0.0
217 0.0
218 0.0
219 0.0
220 0.0
221 0.0
222 0.0
223 0.0
224 0.0
225 0.0
226 0.0
227 0.0
228 0.0
229 0.0
230 0.0
231 0.0
232 0.0
233 0.0
234 0.0
235 0.0
236 0.0
237 0.0
238 1.0
239 0.0
240 0.0
241 0.0
242 0.0
243 0.0
244 0.0
245 0.0
246 0.0
247 0.0
248 0.0
249 0.0
250 0.0
251 0.0
252 0.0
253 0.0
254 0.0
255 0.0
256 0.0
257 0.0
258 0.0
259 0.0
260 0.0
261 0.0
262 0.0
263 0.0
264 0.0
265 0.0
266 0.0
267 0.0
268 0.0
269 0.0
270 0.0
271 0.0
272 0.0
273 0.0
274 0.0
275 0.0
276 0.0
277 0.0
278 0.0
279 0.0
280 0.0
281 0.0
282 0.0
283 0.0
284 0.0
285 0.0
286 0.0
287 1.0
288 0.0
289 0.0
290 0.0
291 0.0
292 0.0
293 0.0
294 0.0
295 0.0
296 0.0
297 0.0
298 0.0
299 0.0
300 1.0
301 0.0
302 0.0
303 0.0
304 0.0
305 0.0
306 0.0
307 0.0
308 0.0
309 0.0
310 0.0
311 0.0
312 0.0
313 0.0
314 0.0
315 0.0
316 0.0
317 0.0
318 0.0
319 0.0
320 0.0
321 0.0
322 0.0
323 0.0
324 0.0
325 0.0
326 0.0
327 0.0
328 0.0
329 0.0
330 0.0
331 0.0
332 0.0
333 0.0
334 0.0
335 0.0
336 0.0
337 0.0
338 0.0
339 0.0
340 0.0
341 0.0
342 0.0
343 0.0
344 0.0
345 0.0
346 0.0
347 0.0
348 0.0
349 0.0
350 0.0
351 0.0
352 0.0
353 0.0
354 0.0
355 0.0
356 0.0
357 0.0
358 1.0
359 0.0
360 1.0
361 1.0
362 0.0
363 0.0
364 0.0
365 0.0
366 0.0
367 0.0
368 0.0
369 0.0
370 0.0
371 0.0
372 0.0
373 0.0
374 0.0
375 0.0
376 1.0
377 0.0
378 0.0
379 0.0
380 0.0
381 0.0
382 0.0
383 0.0
384 0.0
385 0.0
386 0.0
387 0.0
388 0.0
389 0.0
390 0.0
391 0.0
392 0.0
393 0.0
394 0.0
395 0.0
396 0.0
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.0
405 0.0
406 0.0
407 0.0
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 0.0
414 0.0
415 0.0
416 0.0
417 0.0
418 0.0
419 0.0
420 0.0
421 0.0
422 0.0
423 0.0
424 0.0
425 0.0
426 0.0
427 0.0
428 0.0
429 0.0
430 0.0
431 0.0
432 0.0
433 0.0
434 0.0
435 0.0
436 0.0
437 0.0
438 0.0
439 0.0
440 0.0
441 0.0
442 0.0
443 0.0
444 0.0
445 0.0
446 0.0
447 0.0
448 0.0
449 0.0
450 0.0
451 0.0
452 0.0
453 0.0
454 0.0
455 0.0
456 0.0
457 0.0
458 0.0
459 0.0
460 0.0
461 0.0
462 0.0
463 0.0
464 0.0
465 0.0
466 0.0
467 0.0
468 0.0
469 0.0
470 0.0
471 0.0
472 1.0
473 0.0
474 1.0
475 1.0
476 0.0
477 0.0
478 1.0
479 1.0
480 1.0
481 0.0
482 0.0
483 0.0
484 0.0
485 0.0
486 0.0
487 0.0
488 0.0
489 0.0
490 0.0
491 0.0
492 0.0
493 0.0
494 0.0
495 0.0
496 0.0
497 0.0
498 0.0
499 0.0
500 0.0
501 0.0
502 0.0
503 0.0
504 0.0
505 0.0
506 0.0
507 0.0
508 0.0
509 0.0
510 0.0
511 0.0
512 0.0
513 0.0
514 0.0
515 0.0
516 0.0
517 0.0
518 0.0
519 0.0
520 0.0
521 0.0
522 0.0
523 0.0
524 0.0
525 0.0
526 0.0
527 0.0
528 0.0
529 0.0
530 0.0
531 0.0
532 0.0
533 0.0
534 0.0
535 0.0
536 0.0
537 0.0
538 0.0
539 0.0
540 0.0
541 0.0
542 0.0
543 0.0
544 0.0
545 0.0
546 0.0
547 0.0
548 0.0
549 0.0
550 0.0
551 0.0
552 0.0
553 0.0
554 0.0
555 0.0
556 0.0
557 0.0
558 0.0
559 0.0
560 0.0
561 0.0
562 0.0
563 0.0
564 0.0
565 0.0
566 0.0
567 0.0
568 0.0
569 1.0
570 0.0
571 0.0
572 0.0
573 0.0
574 0.0
575 0.0
576 0.0
577 0.0
578 0.0
579 0.0
580 0.0
581 0.0
582 0.0
583 0.0
584 0.0
585 0.0
586 0.0
587 0.0
588 0.0
589 0.0
590 0.0
591 0.0
592 0.0
593 0.0
594 0.0
595 0.0
596 0.0
597 0.0
598 0.0
599 0.0
600 0.0
601 0.0
602 0.0
603 0.0
604 0.0
605 0.0
606 0.0
607 0.0
608 0.0
609 0.0
610 0.0
611 0.0
612 0.0
613 0.0
614 0.0
615 0.0
616 0.0
617 0.0
618 0.0
619 0.0
620 0.0
621 0.0
622 0.0
623 0.0
624 0.0
625 0.0
626 0.0
627 0.0
628 0.0
629 0.0
630 0.0
631 0.0
632 0.0
633 0.0
634 0.0
635 0.0
636 0.0
637 0.0
638 0.0
639 0.0
640 0.0
641 0.0
642 0.0
643 0.0
644 0.0
645 0.0
646 0.0
647 0.0
648 0.0
649 0.0
650 0.0
651 0.0
652 0.0
653 0.0
654 0.0
655 0.0
656 0.0
657 0.0
658 0.0
659 0.0
660 0.0
661 0.0
662 0.0
663 0.0
664 0.0
665 0.0
666 0.0
667 0.0
668 0.0
669 0.0
670 0.0
671 0.0
672 0.0
673 0.0
674 0.0
675 0.0
676 0.0
677 0.0
678 0.0
679 0.0
680 0.0
681 0.0
682 0.0
683 0.0
684 0.0
685 0.0
686 0.0
687 0.0
688 0.0
689 0.0
690 0.0
691 0.0
692 0.0
693 0.0
694 0.0
695 0.0
696 0.0
697 0.0
698 0.0
699 0.0
700 0.0
701 0.0
702 0.0
703 0.0
704 0.0
705 0.0
706 0.0
707 0.0
708 0.0
709 0.0
710 0.0
711 0.0
712 0.0
713 0.0
714 0.0
715 0.0
716 0.0
717 0.0
718 0.0
719 0.0
720 0.0
721 0.0
722 0.0
723 0.0
724 0.0
725 0.0
726 0.0
727 0.0
728 0.0
729 0.0
730 0.0
731 0.0
732 0.0
733 0.0
734 0.0
735 0.0
736 0.0
737 0.0
738 0.0
739 0.0
740 0.0
741 0.0
742 0.0
743 0.0
744 0.0
745 0.0
746 0.0
747 0.0
748 0.0
749 0.0
750 0.0
751 0.0
752 0.0
753 0.0
754 0.0
755 0.0
756 0.0
757 0.0
758 0.0
759 0.0
760 0.0
761 0.0
762 0.0
763 0.0
764 0.0
765 0.0
766 0.0
767 0.0
768 0.0
769 0.0
770 0.0
771 0.0
772 0.0
773 0.0
774 0.0
775 0.0
776 0.0
777 0.0
778 0.0
779 0.0
780 0.0
781 0.0
782 0.0
783 0.0
784 0.0
785 0.0
786 0.0
787 0.0
788 0.0
789 0.0
790 0.0
791 0.0
792 0.0
793 0.0
794 0.0
795 0.0
796 0.0
797 0.0
798 0.0
799 0.0
800 0.0
801 0.0
802 0.0
803 0.0
804 1.0
805 1.0
806 0.0
807 0.0
808 0.0
809 0.0
810 0.0
811 0.0
812 0.0
813 0.0
814 1.0
815 0.0
816 0.0
817 0.0
818 0.0
819 0.0
820 0.0
821 0.0
822 0.0
823 0.0
824 0.0
825 0.0
826 0.0
827 0.0
828 0.0
829 0.0
830 0.0
831 0.0
832 0.0
833 0.0
834 0.0
835 0.0
836 0.0
837 0.0
838 0.0
839 0.0
840 0.0
841 0.0
842 0.0
843 0.0
844 0.0
845 0.0
846 0.0
847 0.0
848 0.0
849 0.0
850 0.0
851 0.0
852 0.0
853 0.0
854 0.0
855 0.0
856 0.0
857 1.0
858 0.0
859 0.0
860 0.0
861 0.0
862 0.0
863 0.0
864 0.0
865 0.0
866 0.0
867 0.0
868 0.0
869 0.0
870 0.0
871 0.0
872 0.0
873 0.0
874 0.0
875 0.0
876 0.0
877 0.0
878 0.0
879 0.0
880 0.0
881 0.0
882 0.0
883 0.0
884 0.0
885 0.0
886 0.0
887 0.0
888 0.0
889 0.0
890 0.0
891 0.0
892 0.0
893 0.0
894 0.0
895 0.0
896 0.0
897 0.0
898 0.0
899 0.0
900 0.0
901 0.0
902 0.0
903 0.0
904 0.0
905 0.0
906 0.0
907 0.0
908 0.0
909 0.0
910 0.0
911 0.0
912 0.0
913 0.0
914 0.0
915 0.0
916 0.0
917 0.0
918 0.0
919 0.0
920 0.0
921 0.0
922 0.0
923 0.0
924 0.0
925 0.0
926 0.0
927 0.0
928 0.0
929 0.0
930 0.0
931 0.0
932 0.0
933 0.0
934 0.0
935 0.0
936 0.0
937 0.0
938 0.0
939 0.0
940 0.0
941 0.0
942 0.0
943 0.0
944 0.0
945 0.0
946 0.0
947 0.0
948 0.0
949 0.0
950 0.0
951 0.0
952 0.0
953 0.0
954 0.0
955 0.0
956 0.0
957 0.0
958 0.0
959 0.0
960 0.0
961 0.0
962 0.0
963 0.0
964 0.0
965 0.0
966 0.0
967 0.0
968 0.0
969 0.0
970 0.0
971 0.0
972 0.0
973 0.0
974 0.0
975 0.0
976 0.0
977 1.0
978 1.0
979 1.0
980 0.0
981 0.0
982 0.0
983 0.0
984 0.0
985 0.0
986 0.0
987 0.0
988 0.0
989 0.0
990 0.0
991 0.0
992 0.0
993 0.0
994 0.0
995 0.0
996 0.0
997 0.0
998 0.0
999 0.0


==> figures/learning_curves/ppo.dat <==
0.0 0.039432188289073605
0.008264462809917356 0.04166359541524807
0.01652892561983471 0.04319915810078663
0.024793388429752063 0.04624411788451224
0.03305785123966942 0.050048840398511596
0.04132231404958678 0.05607789201916016
0.04958677685950413 0.060654642005294974
0.05785123966942148 0.0657664061559928
0.06611570247933884 0.07270223166359621
0.0743801652892562 0.08027499628306027
0.08264462809917356 0.09116096064776022
0.09090909090909091 0.10572856259223601
0.09917355371900825 0.12376321497703892
0.10743801652892561 0.1370097814315537
0.11570247933884296 0.14860018558078247
0.12396694214876032 0.15473789112847
0.1322314049586777 0.16079581508264648
0.14049586776859502 0.16703102938267378
0.1487603305785124 0.17513828923460498
0.15702479338842973 0.1857854707247126
0.1652892561983471 0.19507836499711506
0.17355371900826444 0.20435817930452407
0.18181818181818182 0.21201003785786685
0.19008264462809918 0.21773762821366596
0.1983471074380165 0.22318511151767415
0.2066115702479339 0.22805387869370375
0.21487603305785122 0.23466463570505197
0.2231404958677686 0.242504740453022
0.23140495867768593 0.25139105785599286
0.2396694214876033 0.25768983369522896
0.24793388429752064 0.2655573365336101
0.256198347107438 0.26845539846069383
0.2644628099173554 0.2731027617261376
0.2727272727272727 0.27718505156203954
0.28099173553719003 0.2822628884822629
0.2892561983471075 0.2856680266726162
0.2975206611570248 0.2855882963186928
0.30578512396694213 0.28984522064418844
0.31404958677685946 0.2937167178509358
0.3223140495867769 0.30087276320167516
0.3305785123966942 0.3075410936674212
0.33884297520661155 0.31505615898659883
0.3471074380165289 0.3186304000926732
0.35537190082644626 0.3240947229406144
0.36363636363636365 0.32836138701688916
0.371900826446281 0.3335726613380816
0.38016528925619836 0.3352583248281963
0.3884297520661157 0.33928670026253
0.396694214876033 0.34603340946919803
0.4049586776859504 0.35363652069420454
0.4132231404958678 0.3617914004116991
0.4214876033057851 0.36762958572685406
0.42975206611570244 0.3689154279343436
0.4380165289256198 0.3710422422205479
0.4462809917355372 0.37463472473429144
0.45454545454545453 0.3813731045020054
0.46280991735537186 0.38686257787126377
0.47107438016528924 0.39125534523565814
0.4793388429752066 0.3957955326525074
0.48760330578512395 0.40274232860901316
0.4958677685950413 0.4084013086214291
0.5041322314049587 0.41307182062282943
0.512396694214876 0.41687597466454185
0.5206611570247934 0.42350456010731646
0.5289256198347108 0.431993201032472
0.5371900826446281 0.4441500486621382
0.5454545454545454 0.4531203241252304
0.5537190082644629 0.45696795339843116
0.5619834710743801 0.4590017030772423
0.5702479338842975 0.4603890957149674
0.578512396694215 0.46529687334381875
0.5867768595041322 0.46496070169669496
0.5950413223140496 0.4695185727234235
0.6033057851239668 0.4746088127829802
0.6115702479338843 0.48420893017969235
0.6198347107438017 0.48804903482045703
0.6280991735537189 0.49237379212848564
0.6363636363636364 0.4925641691800359
0.6446280991735538 0.4976432390033919
0.652892561983471 0.5032575998223211
0.6611570247933884 0.5127963723768771
0.6694214876033058 0.5204295731348076
0.6776859504132231 0.5292921145287671
0.6859504132231405 0.5393609741303405
0.6942148760330578 0.5464190930954406
0.7024793388429752 0.5488565317144096
0.7107438016528925 0.5446535516757953
0.7190082644628099 0.5435668944272752
0.7272727272727273 0.5469649917461641
0.7355371900826446 0.5511871919972652
0.743801652892562 0.55240055067499
0.7520661157024793 0.5530125174274615
0.7603305785123967 0.5532961424971246
0.768595041322314 0.5565976211231101
0.7768595041322314 0.5602542366055969
0.7851239669421487 0.567305218775571
0.793388429752066 0.5719821860550381
0.8016528925619835 0.5763071792564101
0.8099173553719008 0.5858154837009014
0.8181818181818181 0.5959947593518574
0.8264462809917356 0.5999728397702797
0.8347107438016529 0.6000563628475694
0.8429752066115702 0.6032667994984097
0.8512396694214877 0.6120583378531281
0.8595041322314049 0.6233207947569783
0.8677685950413223 0.6340266897952721
0.8760330578512396 0.6402020841643844
0.884297520661157 0.6424811417186203
0.8925619834710744 0.6423483720292106
0.9008264462809916 0.6451436589739166
0.9090909090909091 0.6465172742094403
0.9173553719008265 0.6497243214303858
0.9256198347107437 0.6531944674560458
0.9338842975206612 0.6643606634785634
0.9421487603305785 0.6741733491056614
0.9504132231404958 0.6811915584856512
0.9586776859504132 0.6835579323319243
0.9669421487603305 0.6859215625349284
0.9752066115702479 0.6920509972704398
0.9834710743801653 0.6988152044599645
0.9917355371900826 0.7065780175915751
1.0 0.7093093497017722


==> figures/learning_curves/r3l.dat <==
0.0 0.030457717853353872
0.01002004008016032 0.03288721381933287
0.02004008016032064 0.0397622932295117
0.030060120240480964 0.054903864905003416
0.04008016032064128 0.07794683675229276
0.05010020040080161 0.10581104167762467
0.06012024048096193 0.12670877270596473
0.07014028056112225 0.1633719334277352
0.08016032064128256 0.186050981366634
0.09018036072144289 0.21235735809118028
0.10020040080160322 0.2358451627972344
0.11022044088176353 0.25622863803875406
0.12024048096192386 0.28309183549772554
0.1302605210420842 0.2943671511898461
0.1402805611222445 0.3100429328409433
0.15030060120240482 0.32300774434634966
0.16032064128256512 0.33781132516100854
0.17034068136272548 0.34269309007343324
0.18036072144288579 0.34180023574898266
0.1903807615230461 0.35104743229333224
0.20040080160320645 0.35821741474362134
0.21042084168336675 0.368175395960267
0.22044088176352705 0.3822945937787759
0.23046092184368738 0.3974859823489239
0.2404809619238477 0.4066046574194723
0.25050100200400804 0.4232733508792772
0.2605210420841684 0.43277944970927335
0.27054108216432865 0.44753469822359954
0.280561122244489 0.46384963314999417
0.29058116232464937 0.47248740893091506
0.30060120240480964 0.48420354881641736
0.31062124248497 0.4911505893414019
0.32064128256513025 0.5031256670664335
0.3306613226452906 0.5199333376433837
0.34068136272545096 0.5275233124369421
0.35070140280561124 0.5341786834394173
0.36072144288577157 0.5546011428063955
0.3707414829659319 0.5611706542989545
0.3807615230460922 0.5662512514774882
0.3907815631262525 0.5801821107396536
0.4008016032064129 0.5863477755586963
0.41082164328657317 0.5938007810514019
0.4208416833667335 0.6091358019494626
0.4308617234468938 0.6184133139608149
0.4408817635270541 0.6372362571098064
0.4509018036072145 0.647100051843301
0.46092184368737477 0.6490986974484485
0.4709418837675351 0.6562795883890538
0.4809619238476954 0.6602905831874234
0.4909819639278557 0.6567035306655229
0.5010020040080161 0.6705184799689953
0.5110220440881764 0.6771660107129499
0.5210420841683367 0.6696438748624014
0.5310621242484971 0.6653851807623535
0.5410821643286573 0.6677084633513435
0.5511022044088177 0.6627018583428653
0.561122244488978 0.6622913971376271
0.5711422845691383 0.6629468588754374
0.5811623246492987 0.6638450475845454
0.591182364729459 0.6574119098665441
0.6012024048096193 0.6679400834033027
0.6112224448897795 0.6737282904703175
0.62124248496994 0.6822705780929056
0.6312625250501003 0.6838541596084223
0.6412825651302605 0.6941759100955127
0.6513026052104209 0.6989796179643497
0.6613226452905812 0.7065203850538508
0.6713426853707415 0.7000731739616909
0.6813627254509019 0.7026980579537656
0.6913827655310621 0.7122119475027222
0.7014028056112225 0.7230753139207654
0.7114228456913828 0.7314102751666196
0.7214428857715431 0.7529471275758529
0.7314629258517034 0.7468434193604936
0.7414829659318638 0.743420322643826
0.7515030060120241 0.7465564420398626
0.7615230460921844 0.7552613485577627
0.7715430861723448 0.7571845830472873
0.781563126252505 0.7581459653417226
0.7915831663326653 0.764632142316131
0.8016032064128258 0.7807488205504505
0.811623246492986 0.7897634306671748
0.8216432865731463 0.794739820454466
0.8316633266533066 0.7971759675552268
0.841683366733467 0.8023955967257228
0.8517034068136273 0.7929846156840038
0.8617234468937875 0.8064701908714161
0.871743486973948 0.8013702427994853
0.8817635270541082 0.7993817316139203
0.8917835671342685 0.7976152253762813
0.901803607214429 0.8049433212958668
0.9118236472945892 0.8119225100877611
0.9218436873747495 0.8119448914210382
0.9318637274549099 0.809238829642467
0.9418837675350702 0.8190742151134524
0.9519038076152305 0.8093837922172602
0.9619238476953909 0.8111727590819491
0.9719438877755512 0.8064560696015302
0.9819639278557114 0.8110606454423493
0.9919839679358718 0.8170263287033653


==> figures/learning_curves_visual/baseline.dat <==
0.0 0.0
0.01639344262295082 0.0017149340913359442
0.03278688524590164 0.005113006111613186
0.04918032786885246 0.010128665136177922
0.06557377049180328 0.0166649381541263
0.0819672131147541 0.02459828945218716
0.09836065573770492 0.03377696303683975
0.11475409836065574 0.04402643415961601
0.13114754098360656 0.05515083079341814
0.14754098360655737 0.06693840628544973
0.1639344262295082 0.07916844286014176
0.18032786885245902 0.09161463474034058
0.19672131147540983 0.10405092047485302
0.21311475409836067 0.11626149749172883
0.22950819672131148 0.12804174874782812
0.24590163934426232 0.13921328026710975
0.26229508196721313 0.14961835169132487
0.27868852459016397 0.15913423771099863
0.29508196721311475 0.167668618806913
0.3114754098360656 0.1751679008421923
0.3278688524590164 0.1816127908981715
0.3442622950819672 0.18702231768826055
0.36065573770491804 0.19144923842560588
0.3770491803278689 0.19497677033601918
0.39344262295081966 0.19771113006609112
0.4098360655737705 0.1997744971517968
0.42622950819672134 0.2013038227345206
0.4426229508196722 0.2024393504145174
0.45901639344262296 0.20332356234747456
0.4754098360655738 0.2040928989642886
0.49180327868852464 0.20487360853456663
0.5081967213114754 0.20577480116463487
0.5245901639344263 0.2068863191921462
0.5409836065573771 0.20828060888593297
0.5573770491803279 0.21000920211235619
0.5737704918032788 0.21210380131793272
0.5901639344262295 0.21457802862635286
0.6065573770491803 0.21742785915718374
0.6229508196721312 0.22063624293740258
0.639344262295082 0.22417259507469262
0.6557377049180328 0.228000112232219
0.6721311475409837 0.23207393827411857
0.6885245901639344 0.23634334085987316
0.7049180327868853 0.24075961469707916
0.7213114754098361 0.2452709298971531
0.7377049180327869 0.24982858224816212
0.7540983606557378 0.2543832187932323
0.7704918032786886 0.2588910037484268
0.7868852459016393 0.26330860792042776
0.8032786885245902 0.2675961367445091
0.819672131147541 0.27171404260292825
0.8360655737704918 0.2756258713057913
0.8524590163934427 0.27929893272313666
0.8688524590163935 0.2827022590716924
0.8852459016393444 0.2858063498873654
0.9016393442622951 0.28858657513404756
0.9180327868852459 0.2910163058958505
0.9344262295081968 0.293075419193003
0.9508196721311476 0.29474242682411944
0.9672131147540984 0.29600555817600394
0.9836065573770493 0.2968547151779993
1.0 0.2972820763566871


==> figures/learning_curves_visual/r2l.dat <==
0.0 0.1651835618190531
0.001001001001001001 0.16520653908779792
0.002002002002002002 0.16525495568123094
0.003003003003003003 0.1653269218595317
0.004004004004004004 0.16542220519682627
0.005005005005005005 0.1655409736952336
0.006006006006006006 0.16568407942182334
0.007007007007007007 0.1658513691535728
0.008008008008008008 0.16604433460381451
0.009009009009009009 0.16625730019349733
0.01001001001001001 0.16649515514151303
0.011011011011011011 0.1667560181246025
0.012012012012012012 0.1670407601282615
0.013013013013013013 0.16734910987880303
0.014014014014014014 0.1676812345058309
0.015015015015015015 0.16803690951824543
0.016016016016016016 0.1684151362245279
0.017017017017017015 0.1688164268675408
0.018018018018018018 0.1692418575611768
0.01901901901901902 0.16969060536386074
0.02002002002002002 0.1701609993577102
0.02102102102102102 0.17065739704688246
0.022022022022022022 0.17117530731277353
0.023023023023023025 0.17171680020785518
0.024024024024024024 0.17228195424379417
0.025025025025025023 0.17287040684103563
0.026026026026026026 0.17348095100292352
0.02702702702702703 0.17411625896721672
0.028028028028028028 0.17477345537343178
0.029029029029029027 0.17545345372103757
0.03003003003003003 0.17615636306068636
0.031031031031031032 0.1768825751421967
0.03203203203203203 0.1776308056426
0.03303303303303303 0.17840150144266473
0.03403403403403403 0.17919473536852282
0.035035035035035036 0.1800118709993386
0.036036036036036036 0.18084992363040353
0.037037037037037035 0.18170991059617664
0.03803803803803804 0.1825914901277928
0.03903903903903904 0.18349637030227184
0.04004004004004004 0.18442260344587527
0.04104104104104104 0.1853709485537879
0.04204204204204204 0.18634086473130615
0.043043043043043044 0.18733220713255025
0.044044044044044044 0.18834453945580787
0.04504504504504504 0.1893807263978848
0.04604604604604605 0.19043539197988274
0.04704704704704705 0.19151236045936457
0.04804804804804805 0.1926107274801456
0.04904904904904905 0.19372919128619953
0.050050050050050046 0.19487072573256783
0.05105105105105105 0.19603064603925663
0.05205205205205205 0.19721211071515887
0.05305305305305305 0.19841486237368752
0.05405405405405406 0.19963663824393577
0.055055055055055056 0.20087807380858586
0.056056056056056056 0.20214173105714617
0.057057057057057055 0.2034248460918159
0.058058058058058054 0.20472844884476415
0.05905905905905906 0.20605103732173066
0.06006006006006006 0.20739342920659795
0.06106106106106106 0.2087558610948647
0.062062062062062065 0.21013674122292217
0.06306306306306306 0.21153717724602747
0.06406406406406406 0.2129563958813339
0.06506506506506507 0.2143957172795123
0.06606606606606606 0.21585305235308175
0.06706706706706707 0.21733016177350137
0.06806806806806806 0.21882705040018469
0.06906906906906907 0.22034022394559274
0.07007007007007007 0.2218719224052142
0.07107107107107107 0.2234218148846853
0.07207207207207207 0.2249884890145804
0.07307307307307308 0.22657386936603455
0.07407407407407407 0.2281764697184421
0.07507507507507508 0.2297980722456392
0.07607607607607608 0.2314372594180327
0.07707707707707707 0.23309239025395295
0.07807807807807808 0.2347650055416443
0.07907907907907907 0.23645335788593835
0.08008008008008008 0.23816073748223954
0.08108108108108109 0.2398837572253424
0.08208208208208208 0.2416227154766523
0.08308308308308308 0.24337795881546798
0.08408408408408408 0.24514921014530516
0.08508508508508508 0.24693519474064396
0.08608608608608609 0.24873768993674575
0.08708708708708708 0.2505558846685376
0.08808808808808809 0.2523884887518393
0.0890890890890891 0.2542367193175212
0.09009009009009009 0.2560991276833673
0.09109109109109109 0.2579767523365896
0.0920920920920921 0.2598706359811763
0.09309309309309309 0.26177712469100034
0.0940940940940941 0.26369924889542984
0.09509509509509509 0.2656352481661075
0.0960960960960961 0.26758470452611016
0.0970970970970971 0.2695483932488663
0.0980980980980981 0.2715252865024589
0.0990990990990991 0.27351582424717347
0.10010010010010009 0.2755184964141471
0.1011011011011011 0.2775346916877762
0.1021021021021021 0.2795632864465912
0.1031031031031031 0.2816036198188135
0.1041041041041041 0.28365686494835424
0.10510510510510511 0.28572266787461637
0.1061061061061061 0.2877999087892897
0.10710710710710711 0.2898891097018954
0.10810810810810811 0.2919891068536004
0.1091091091091091 0.2941009094598176
0.11011011011011011 0.2962244486479906
0.1111111111111111 0.29835774675925353
0.11211211211211211 0.3005032891813066
0.11311311311311312 0.30265878662786055
0.11411411411411411 0.3048242610019303
0.11511511511511512 0.30700033163567814
0.11611611611611611 0.3091862572980515
0.11711711711711711 0.3113824035075845
0.11811811811811812 0.31358831896084893
0.11911911911911911 0.31580158619945903
0.12012012012012012 0.31802517700581
0.12112112112112113 0.3202569616944819
0.12212212212212212 0.32249824807778
0.12312312312312312 0.32474641289329986
0.12412412412412413 0.32700388133507136
0.12512512512512514 0.32927022207805473
0.12612612612612611 0.331543011462971
0.12712712712712712 0.33382515295673376
0.12812812812812813 0.3361135385196581
0.12912912912912913 0.3384093743467731
0.13013013013013014 0.34071336292886867
0.13113113113113112 0.3430238283484695
0.13213213213213212 0.34534105964285233
0.13313313313313313 0.34766342853637444
0.13413413413413414 0.34999319664088346
0.13513513513513514 0.3523288238644723
0.13613613613613612 0.3546708226340202
0.13713713713713713 0.35701859216382775
0.13813813813813813 0.3593716239380705
0.13913913913913914 0.36172941973499284
0.14014014014014015 0.36409313714337205
0.14114114114114115 0.3664613396244995
0.14214214214214213 0.36883487562495554
0.14314314314314314 0.3712107801891304
0.14414414414414414 0.3735919643582302
0.14514514514514515 0.37597522518877796
0.14614614614614616 0.37836464427642585
0.14714714714714713 0.38075659733234457
0.14814814814814814 0.38315236420368515
0.14914914914914915 0.38555119871286664
0.15015015015015015 0.38795303175568385
0.15115115115115116 0.39035664933157044
0.15215215215215216 0.3927637761134859
0.15315315315315314 0.39517393291821395
0.15415415415415415 0.3975852376010149
0.15515515515515516 0.3999994195339178
0.15615615615615616 0.40241392123886427
0.15715715715715717 0.4048314168863776
0.15815815815815815 0.4072491004499403
0.15915915915915915 0.40966999062488746
0.16016016016016016 0.41209091696059796
0.16116116116116116 0.41451166727313543
0.16216216216216217 0.41693248329363314
0.16316316316316315 0.4193543617902473
0.16416416416416416 0.4217765025820536
0.16516516516516516 0.4241978344981974
0.16616616616616617 0.4266196942014415
0.16716716716716717 0.42904234569223854
0.16816816816816815 0.43146236725415527
0.16916916916916916 0.4338815443869731
0.17017017017017017 0.43629940310209864
0.17117117117117117 0.43871594546607434
0.17217217217217218 0.4411317474677722
0.17317317317317318 0.44354583539110637
0.17417417417417416 0.4459589517215736
0.17517517517517517 0.44836830411440054
0.17617617617617617 0.4507755999861939
0.17717717717717718 0.45318214953611297
0.1781781781781782 0.4555846026563281
0.17917917917917917 0.45798435892326317
0.18018018018018017 0.46038284989102496
0.18118118118118118 0.46277624794595523
0.18218218218218218 0.46516747297775196
0.1831831831831832 0.46755396113132563
0.1841841841841842 0.46993754488632866
0.18518518518518517 0.47231779194375906
0.18618618618618618 0.4746931833570503
0.1871871871871872 0.4770634635878625
0.1881881881881882 0.47942998658632524
0.1891891891891892 0.4817925251044952
0.19019019019019018 0.4841496201370142
0.19119119119119118 0.48650076023340605
0.1921921921921922 0.4888474638799726
0.1931931931931932 0.49118858343456084
0.1941941941941942 0.4935251072644066
0.19519519519519518 0.4958546794119717
0.1961961961961962 0.4981800924744879
0.1971971971971972 0.500498291976691
0.1981981981981982 0.5028096851299426
0.1991991991991992 0.5051155797715363
0.20020020020020018 0.5074150980437739
0.2012012012012012 0.509708188133323
0.2022022022022022 0.5119944258053821
0.2032032032032032 0.5142744217378861
0.2042042042042042 0.5165468846143251
0.20520520520520522 0.5188123148027177
0.2062062062062062 0.5210692283975541
0.2072072072072072 0.5233204782656011
0.2082082082082082 0.5255641796236671
0.2092092092092092 0.5277995269232818
0.21021021021021022 0.5300268614637017
0.2112112112112112 0.5322477764223243
0.2122122122122122 0.5344581157189136
0.2132132132132132 0.536660875068236
0.21421421421421422 0.5388554211629644
0.21521521521521522 0.5410401750594955
0.21621621621621623 0.5432181971764352
0.2172172172172172 0.5453851644138982
0.2182182182182182 0.5475454416699134
0.21921921921921922 0.5496959156597678
0.22022022022022023 0.5518373699614112
0.22122122122122123 0.5539690512269428
0.2222222222222222 0.5560924259914964
0.22322322322322322 0.5582049259690137
0.22422422422422422 0.5603074991441688
0.22522522522522523 0.562402339432427
0.22622622622622623 0.5644854522121981
0.2272272272272272 0.5665600107729821
0.22822822822822822 0.5686231778104396
0.22922922922922923 0.5706734330423315
0.23023023023023023 0.5727166935975861
0.23123123123123124 0.5747483103301535
0.23223223223223222 0.5767693871848935
0.23323323323323322 0.5787798470539921
0.23423423423423423 0.5807810012563893
0.23523523523523523 0.5827711062010164
0.23623623623623624 0.5847496542023999
0.23723723723723725 0.5867172463495002
0.23823823823823823 0.5886728197536946
0.23923923923923923 0.5906184274981221
0.24024024024024024 0.5925522243790461
0.24124124124124124 0.5944737968693747
0.24224224224224225 0.5963842044851942
0.24324324324324323 0.598282491698085
0.24424424424424424 0.600169548187379
0.24524524524524524 0.6020440192593765
0.24624624624624625 0.6039074262563339
0.24724724724724725 0.6057584974581379
0.24824824824824826 0.6075979607424042
0.24924924924924924 0.6094242084609173
0.2502502502502503 0.6112386088446075
0.25125125125125125 0.6130423179779628
0.25225225225225223 0.6148328619942547
0.25325325325325326 0.616610903858964
0.25425425425425424 0.6183772312152467
0.2552552552552553 0.6201303590964107
0.25625625625625625 0.6218725075699157
0.25725725725725723 0.6236006802352994
0.25825825825825827 0.6253166006626102
0.25925925925925924 0.6270203219227561
0.2602602602602603 0.6287109945168973
0.26126126126126126 0.6303893791135563
0.26226226226226224 0.6320523375564862
0.26326326326326327 0.6337042534498257
0.26426426426426425 0.6353431364284187
0.2652652652652653 0.6369699866548488
0.26626626626626626 0.6385835718042173
0.26726726726726724 0.6401843639550527
0.2682682682682683 0.6417711649720066
0.26926926926926925 0.6433459801146264
0.2702702702702703 0.6449071675067805
0.27127127127127126 0.6464557296574315
0.27227227227227224 0.6479904795938017
0.2732732732732733 0.649511793059454
0.27427427427427425 0.6510194088923351
0.2752752752752753 0.6525133073521951
0.27627627627627627 0.6539971803621212
0.2772772772772773 0.6554664263653538
0.2782782782782783 0.6569223754596133
0.27927927927927926 0.6583646347628094
0.2802802802802803 0.6597939939407255
0.28128128128128127 0.6612098872600151
0.2822822822822823 0.6626134386128931
0.2832832832832833 0.6640027532462782
0.28428428428428426 0.6653784580818797
0.2852852852852853 0.6667420505706765
0.2862862862862863 0.668092591245313
0.2872872872872873 0.6694293445382896
0.2882882882882883 0.6707517490171705
0.28928928928928926 0.6720613060160211
0.2902902902902903 0.6733573590014826
0.2912912912912913 0.6746400286347592
0.2922922922922923 0.6759097629537548
0.2932932932932933 0.6771654979421394
0.29429429429429427 0.6784084823829132
0.2952952952952953 0.6796372121579752
0.2962962962962963 0.6808551824686788
0.2972972972972973 0.682058526063952
0.2982982982982983 0.6832484356141618
0.29929929929929927 0.68442536180164
0.3003003003003003 0.6855878035396702
0.3013013013013013 0.6867374138430467
0.3023023023023023 0.6878733952593178
0.3033033033033033 0.6889980550529112
0.30430430430430433 0.690108546749206
0.3053053053053053 0.6912080464703482
0.3063063063063063 0.692293833411161
0.3073073073073073 0.6933669542543157
0.3083083083083083 0.6944270376675958
0.30930930930930933 0.6954744075742543
0.3103103103103103 0.6965091160892055
0.3113113113113113 0.697529676619153
0.3123123123123123 0.69853880389395
0.3133133133133133 0.699535292005215
0.31431431431431434 0.7005207748974717
0.3153153153153153 0.7014911622044375
0.3163163163163163 0.7024509081847564
0.3173173173173173 0.7033979834573757
0.3183183183183183 0.7043323104073536
0.31931931931931934 0.7052545744817598
0.3203203203203203 0.7061652544704247
0.3213213213213213 0.7070627506267945
0.32232232232232233 0.7079491068593843
0.3233233233233233 0.7088238812660871
0.32432432432432434 0.7096864689101013
0.3253253253253253 0.7105362868672008
0.3263263263263263 0.7113751796293197
0.32732732732732733 0.712202675549061
0.3283283283283283 0.7130178698513178
0.32932932932932935 0.7138227935811455
0.3303303303303303 0.7146147333271217
0.3313313313313313 0.715396358393457
0.33233233233233234 0.7161652195929339
0.3333333333333333 0.7169227867487438
0.33433433433433435 0.7176687389193798
0.3353353353353353 0.7184057093855386
0.3363363363363363 0.7191299996956809
0.33733733733733734 0.7198436480852244
0.3383383383383383 0.7205465391320797
0.33933933933933935 0.7212388624630836
0.34034034034034033 0.7219188953640201
0.34134134134134136 0.7225893142843025
0.34234234234234234 0.7232488174108717
0.3433433433433433 0.723898181787264
0.34434434434434436 0.7245372909248494
0.34534534534534533 0.725166333733602
0.34634634634634637 0.7257849734690043
0.34734734734734735 0.7263926898108499
0.3483483483483483 0.7269905384137069
0.34934934934934936 0.727578597079689
0.35035035035035034 0.7281548691646216
0.35135135135135137 0.7287228610205646
0.35235235235235235 0.7292801370178532
0.3533533533533533 0.7298285687493912
0.35435435435435436 0.7303674631381674
0.35535535535535534 0.7308979251372011
0.3563563563563564 0.7314182987027004
0.35735735735735735 0.7319295367690423
0.35835835835835833 0.732432244530426
0.35935935935935936 0.7329238753133375
0.36036036036036034 0.7334085472993445
0.3613613613613614 0.7338848861779323
0.36236236236236236 0.7343508615858765
0.36336336336336333 0.734807889406684
0.36436436436436437 0.7352582361364726
0.36536536536536535 0.7356975304161709
0.3663663663663664 0.7361297595782101
0.36736736736736736 0.7365553093318664
0.3683683683683684 0.7369720513871091
0.36936936936936937 0.7373806672327172
0.37037037037037035 0.73778116331983
0.3713713713713714 0.7381731349625583
0.37237237237237236 0.7385574017916671
0.3733733733733734 0.7389351980926206
0.3743743743743744 0.739304850172748
0.37537537537537535 0.7396666175739159
0.3763763763763764 0.7400213363390854
0.37737737737737737 0.740368297599511
0.3783783783783784 0.7407089707038795
0.3793793793793794 0.741042274149709
0.38038038038038036 0.7413682096185833
0.3813813813813814 0.7416879589947197
0.38238238238238237 0.7420014378351123
0.3833833833833834 0.7423081616580092
0.3843843843843844 0.7426075296173149
0.38538538538538536 0.7429006621596168
0.3863863863863864 0.7431872244139152
0.38738738738738737 0.7434698481867487
0.3883883883883884 0.7437451839968443
0.3893893893893894 0.7440157689378056
0.39039039039039036 0.744279927284027
0.3913913913913914 0.744538593650815
0.3923923923923924 0.7447895488991841
0.3933933933933934 0.7450365051464302
0.3943943943943944 0.7452792337365911
0.39539539539539537 0.7455160381433351
0.3963963963963964 0.7457473884409311
0.3973973973973974 0.7459728773640788
0.3983983983983984 0.7461945229055275
0.3993993993993994 0.7464104499685292
0.40040040040040037 0.7466218084755465
0.4014014014014014 0.7468294341773939
0.4024024024024024 0.7470317342774606
0.4034034034034034 0.7472303044869533
0.4044044044044044 0.747424047152691
0.40540540540540543 0.7476146021642124
0.4064064064064064 0.7477997108195251
0.4074074074074074 0.7479818528852521
0.4084084084084084 0.7481596660250613
0.4094094094094094 0.7483347540204472
0.41041041041041043 0.7485063817110389
0.4114114114114114 0.748673627257737
0.4124124124124124 0.74883881654332
0.4134134134134134 0.7489990259939057
0.4144144144144144 0.7491552050872571
0.41541541541541543 0.7493088941571164
0.4164164164164164 0.7494607194050166
0.4174174174174174 0.7496094252900352
0.4184184184184184 0.7497556090799802
0.4194194194194194 0.7498982707873232
0.42042042042042044 0.750038584776491
0.4214214214214214 0.7501764837593629
0.4224224224224224 0.7503106293418229
0.42342342342342343 0.7504437738698215
0.4244244244244244 0.7505742197255012
0.42542542542542544 0.750703126960139
0.4264264264264264 0.7508306594685852
0.4274274274274274 0.7509555902434364
0.42842842842842843 0.7510782344657598
0.4294294294294294 0.7512000837810048
0.43043043043043044 0.7513199063719571
0.4314314314314314 0.751437784578352
0.43243243243243246 0.7515551161429995
0.43343343343343343 0.7516704018178242
0.4344344344344344 0.751783950472675
0.43543543543543545 0.751897629974687
0.4364364364364364 0.7520100801765713
0.43743743743743746 0.7521216248938776
0.43843843843843844 0.7522331446238135
0.4394394394394394 0.7523435006465153
0.44044044044044045 0.7524522361507963
0.44144144144144143 0.7525614562505144
0.44244244244244246 0.7526695279917753
0.44344344344344344 0.7527770488208748
0.4444444444444444 0.7528855415260243
0.44544544544544545 0.7529927454816587
0.44644644644644643 0.7530995695837515
0.44744744744744747 0.7532064576909915
0.44844844844844844 0.7533138398043692
0.4494494494494494 0.7534216973086805
0.45045045045045046 0.753530078521702
0.45145145145145144 0.7536382807479488
0.45245245245245247 0.7537472386099302
0.45345345345345345 0.7538563392770711
0.4544544544544544 0.7539669920351008
0.45545545545545546 0.7540787418029045
0.45645645645645644 0.75419018998867
0.4574574574574575 0.7543028298243449
0.45845845845845845 0.7544140544485111
0.45945945945945943 0.7545267769951313
0.46046046046046046 0.7546414549336582
0.46146146146146144 0.7547569324523272
0.4624624624624625 0.7548733268049862
0.46346346346346345 0.7549916230422933
0.46446446446446443 0.7551124559891982
0.46546546546546547 0.7552333070479023
0.46646646646646645 0.7553558964603545
0.4674674674674675 0.7554802764046206
0.46846846846846846 0.7556071811795182
0.4694694694694695 0.7557338464381608
0.47047047047047047 0.7558643666585679
0.47147147147147145 0.7559960478232203
0.4724724724724725 0.7561285945900288
0.47347347347347346 0.7562635371670358
0.4744744744744745 0.7564017917069011
0.4754754754754755 0.7565408473768859
0.47647647647647645 0.7566829476911853
0.4774774774774775 0.7568264496366115
0.47847847847847846 0.7569721320905106
0.4794794794794795 0.7571209019199456
0.4804804804804805 0.7572724973812953
0.48148148148148145 0.7574263988105752
0.4824824824824825 0.7575827015934555
0.48348348348348347 0.7577418918312006
0.4844844844844845 0.7579040552661852
0.4854854854854855 0.7580685172645736
0.48648648648648646 0.75823541305308
0.4874874874874875 0.7584061375681772
0.48848848848848847 0.7585784454092587
0.4894894894894895 0.7587532701021699
0.4904904904904905 0.7589321610858463
0.49149149149149146 0.759112826771175
0.4924924924924925 0.7592975804315674
0.4934934934934935 0.7594852990402581
0.4944944944944945 0.7596772869473145
0.4954954954954955 0.7598712987732347
0.4964964964964965 0.7600688047511132
0.4974974974974975 0.7602699149457854
0.4984984984984985 0.7604741858238301
0.4994994994994995 0.7606825010274934
0.5005005005005005 0.7608935609179519
0.5015015015015015 0.7611084426684908
0.5025025025025025 0.7613266790708728
0.5035035035035035 0.7615505380575079
0.5045045045045045 0.7617763390675375
0.5055055055055055 0.7620050550563999
0.5065065065065065 0.7622384408972614
0.5075075075075075 0.7624750516084338
0.5085085085085085 0.7627156541412969
0.5095095095095095 0.7629598599244097
0.5105105105105106 0.7632083512651946
0.5115115115115115 0.7634602309544021
0.5125125125125125 0.7637160714317509
0.5135135135135135 0.763976393895067
0.5145145145145145 0.7642408327982458
0.5155155155155156 0.7645080063765987
0.5165165165165165 0.7647793845428058
0.5175175175175175 0.7650555351799824
0.5185185185185185 0.7653349422130956
0.5195195195195195 0.765619062965644
0.5205205205205206 0.7659072875557633
0.5215215215215215 0.7661991243042675
0.5225225225225225 0.7664950950235668
0.5235235235235235 0.7667968513095154
0.5245245245245245 0.7671008834051528
0.5255255255255256 0.7674095484508303
0.5265265265265265 0.7677218547976989
0.5275275275275275 0.7680388504798393
0.5285285285285285 0.7683607132122107
0.5295295295295295 0.7686861296354965
0.5305305305305306 0.7690159307206599
0.5315315315315315 0.7693497434933904
0.5325325325325325 0.7696878529820792
0.5335335335335335 0.77003000455956
0.5345345345345345 0.7703769336548694
0.5355355355355356 0.7707279176399109
0.5365365365365365 0.7710834490925331
0.5375375375375375 0.7714431116877377
0.5385385385385385 0.7718076824303289
0.5395395395395395 0.7721762656754421
0.5405405405405406 0.772549489815927
0.5415415415415415 0.7729269006550741
0.5425425425425425 0.7733080371475861
0.5435435435435435 0.7736944939814604
0.5445445445445445 0.7740844732746771
0.5455455455455456 0.7744795379702766
0.5465465465465466 0.7748778951399935
0.5475475475475475 0.7752809669147624
0.5485485485485485 0.7756893153936241
0.5495495495495496 0.7761009312145511
0.5505505505505506 0.7765170177806305
0.5515515515515516 0.7769377237585697
0.5525525525525525 0.7773629958259134
0.5535535535535535 0.7777931043850753
0.5545545545545546 0.7782258879509321
0.5555555555555556 0.778663849704835
0.5565565565565566 0.7791058592279135
0.5575575575575575 0.7795530259058172
0.5585585585585585 0.7800041708450122
0.5595595595595596 0.7804605916853794
0.5605605605605606 0.780921148400053
0.5615615615615616 0.7813860407099451
0.5625625625625625 0.781855311169521
0.5635635635635635 0.7823296027966286
0.5645645645645646 0.7828079360812671
0.5655655655655656 0.7832895270460394
0.5665665665665666 0.7837759587908181
0.5675675675675675 0.7842661129112568
0.5685685685685685 0.7847604218838045
0.5695695695695696 0.7852600672660403
0.5705705705705706 0.7857618474211414
0.5715715715715716 0.786268291556063
0.5725725725725725 0.7867801034295905
0.5735735735735735 0.7872955204342812
0.5745745745745746 0.7878160016841155
0.5755755755755756 0.7883397247399413
0.5765765765765766 0.7888669554735802
0.5775775775775776 0.7893992220503623
0.5785785785785785 0.789934899467311
0.5795795795795796 0.790474329060054
0.5805805805805806 0.7910173033561778
0.5815815815815816 0.7915646575161812
0.5825825825825826 0.7921160642011894
0.5835835835835835 0.7926712367262574
0.5845845845845846 0.7932299366895871
0.5855855855855856 0.7937928322686243
0.5865865865865866 0.7943595026155885
0.5875875875875876 0.7949296861441055
0.5885885885885885 0.79550510946938
0.5895895895895896 0.7960829513641574
0.5905905905905906 0.7966649112623109
0.5915915915915916 0.7972508148465816
0.5925925925925926 0.7978413711571203
0.5935935935935935 0.7984340096822033
0.5945945945945946 0.7990302758645167
0.5955955955955956 0.7996304993091529
0.5965965965965966 0.8002362700848797
0.5975975975975976 0.8008456144669919
0.5985985985985985 0.8014571945041433
0.5995995995995996 0.8020716353999107
0.6006006006006006 0.8026905294310265
0.6016016016016016 0.8033124994192715
0.6026026026026026 0.8039377945132585
0.6036036036036035 0.8045667199604606
0.6046046046046046 0.8051985080546932
0.6056056056056056 0.8058347725396182
0.6066066066066066 0.8064718423862076
0.6076076076076076 0.8071121132043597
0.6086086086086087 0.807755893111883
0.6096096096096096 0.8084033048389517
0.6106106106106106 0.8090538296928826
0.6116116116116116 0.8097072522672634
0.6126126126126126 0.8103628079314416
0.6136136136136137 0.8110220185637455
0.6146146146146146 0.811684563325869
0.6156156156156156 0.8123501363024838
0.6166166166166166 0.8130170779977931
0.6176176176176176 0.813689086305284
0.6186186186186187 0.8143625244519542
0.6196196196196196 0.8150405941244194
0.6206206206206206 0.8157198878685399
0.6216216216216216 0.816401458858922
0.6226226226226226 0.8170872657019276
0.6236236236236237 0.817774623496388
0.6246246246246246 0.8184647675148563
0.6256256256256256 0.8191578724635001
0.6266266266266266 0.8198533936272407
0.6276276276276276 0.8205515897235243
0.6286286286286287 0.8212515608967964
0.6296296296296297 0.8219535209789065
0.6306306306306306 0.8226585577668633
0.6316316316316316 0.8233650176823382
0.6326326326326326 0.8240762567249182
0.6336336336336337 0.824788583143545
0.6346346346346347 0.8255033814670161
0.6356356356356356 0.8262200429956249
0.6366366366366366 0.826937503518304
0.6376376376376376 0.8276575829877381
0.6386386386386387 0.8283795698519189
0.6396396396396397 0.8291045579652941
0.6406406406406406 0.8298324985335452
0.6416416416416416 0.8305600104839
0.6426426426426426 0.8312908406876309
0.6436436436436437 0.8320216938430008
0.6446446446446447 0.8327558454028875
0.6456456456456456 0.8334909372094937
0.6466466466466466 0.8342286152878992
0.6476476476476476 0.8349667002392069
0.6486486486486487 0.8357062748005181
0.6496496496496497 0.8364474825962668
0.6506506506506506 0.8371898466517392
0.6516516516516516 0.8379344666102337
0.6526526526526526 0.8386802579192678
0.6536536536536537 0.8394283235892648
0.6546546546546547 0.8401761767493736
0.6556556556556556 0.8409262183768419
0.6566566566566566 0.8416776236021539
0.6576576576576576 0.8424304123402382
0.6586586586586587 0.8431835938242436
0.6596596596596597 0.8439382259676218
0.6606606606606606 0.844693832697092
0.6616616616616616 0.8454500245691282
0.6626626626626626 0.8462086386986388
0.6636636636636637 0.8469671650867621
0.6646646646646647 0.8477260218403092
0.6656656656656657 0.8484863275752202
0.6666666666666666 0.8492468844810965
0.6676676676676676 0.850008697899511
0.6686686686686687 0.8507707636231492
0.6696696696696697 0.8515336066070515
0.6706706706706707 0.8522974302983842
0.6716716716716716 0.8530611643475177
0.6726726726726726 0.8538264459299405
0.6736736736736737 0.8545926119678513
0.6746746746746747 0.8553583240373753
0.6756756756756757 0.8561246397616107
0.6766766766766766 0.8568906480835792
0.6776776776776777 0.8576581354132572
0.6786786786786787 0.8584263382675584
0.6796796796796797 0.859193512941404
0.6806806806806807 0.8599606224990127
0.6816816816816816 0.8607293828024765
0.6826826826826827 0.8614978136747783
0.6836836836836837 0.8622656471710491
0.6846846846846847 0.8630335967279805
0.6856856856856857 0.8638011123092529
0.6866866866866866 0.8645692223701869
0.6876876876876877 0.8653378267095164
0.6886886886886887 0.8661057436826765
0.6896896896896897 0.866873627626287
0.6906906906906907 0.8676413549803276
0.6916916916916916 0.8684088011942604
0.6926926926926927 0.8691757315936828
0.6936936936936937 0.8699426829254697
0.6946946946946947 0.8707095300883543
0.6956956956956957 0.8714762433208074
0.6966966966966966 0.8722417462476225
0.6976976976976977 0.8730069512942326
0.6986986986986987 0.8737726346640227
0.6996996996996997 0.8745363451486232
0.7007007007007007 0.875301749702165
0.7017017017017017 0.8760648150383217
0.7027027027027027 0.8768280259753596
0.7037037037037037 0.8775900883069357
0.7047047047047047 0.8783514413288068
0.7057057057057057 0.8791120535142745
0.7067067067067067 0.8798713964092751
0.7077077077077077 0.880631035514122
0.7087087087087087 0.8813880146123741
0.7097097097097097 0.8821442765477491
0.7107107107107107 0.8829001063721057
0.7117117117117117 0.8836547206634867
0.7127127127127127 0.8844086106841159
0.7137137137137137 0.8851613871375531
0.7147147147147147 0.885913338272907
0.7157157157157157 0.8866651674020339
0.7167167167167167 0.8874154840149249
0.7177177177177178 0.8881647591573008
0.7187187187187187 0.8889131439154476
0.7197197197197197 0.8896604075375926
0.7207207207207207 0.8904053251207892
0.7217217217217217 0.8911503137919379
0.7227227227227228 0.8918918930150692
0.7237237237237237 0.8926328972440606
0.7247247247247247 0.8933728355568088
0.7257257257257257 0.8941116484193211
0.7267267267267267 0.8948472538989839
0.7277277277277278 0.8955819566597822
0.7287287287287287 0.8963156247173624
0.7297297297297297 0.8970469712811731
0.7307307307307307 0.8977776590697261
0.7317317317317317 0.8985089045361331
0.7327327327327328 0.8992358256661733
0.7337337337337337 0.8999615662770382
0.7347347347347347 0.900686079048054
0.7357357357357357 0.9014076594299605
0.7367367367367368 0.9021284035545475
0.7377377377377378 0.9028469917019024
0.7387387387387387 0.9035647279844801
0.7397397397397397 0.9042793379128323
0.7407407407407407 0.9049920250186809
0.7417417417417418 0.905703561630263
0.7427427427427428 0.9064125740468038
0.7437437437437437 0.9071199419943484
0.7447447447447447 0.9078260247333524
0.7457457457457457 0.9085305991433208
0.7467467467467468 0.9092335128898738
0.7477477477477478 0.9099343433996561
0.7487487487487487 0.9106322127972803
0.7497497497497497 0.9113299253208443
0.7507507507507507 0.9120237020023821
0.7517517517517518 0.9127158887631515
0.7527527527527528 0.913406822848975
0.7537537537537538 0.9140945929235171
0.7547547547547547 0.914781930457307
0.7557557557557557 0.9154651424807398
0.7567567567567568 0.9161460848965975
0.7577577577577578 0.916825466402701
0.7587587587587588 0.9175022245740723
0.7597597597597597 0.9181767709456438
0.7607607607607607 0.9188496584619312
0.7617617617617618 0.9195195733023284
0.7627627627627628 0.9201870473783725
0.7637637637637638 0.9208527716276627
0.7647647647647647 0.9215175851829674
0.7657657657657657 0.9221780061921035
0.7667667667667668 0.9228357385789505
0.7677677677677678 0.9234909354617099
0.7687687687687688 0.9241447968814288
0.7697697697697697 0.9247961746850357
0.7707707707707707 0.9254439244904571
0.7717717717717718 0.9260897738870179
0.7727727727727728 0.9267341508142684
0.7737737737737738 0.9273746045322215
0.7747747747747747 0.9280129842889315
0.7757757757757757 0.9286490996339621
0.7767767767767768 0.9292824522094795
0.7777777777777778 0.9299131962146602
0.7787787787787788 0.93054262856825
0.7797797797797797 0.9311675452697332
0.7807807807807807 0.9317898237098967
0.7817817817817818 0.9324108949366652
0.7827827827827828 0.9330284912375394
0.7837837837837838 0.9336438899739508
0.7847847847847848 0.9342568577405069
0.7857857857857857 0.9348676366228342
0.7867867867867868 0.9354748269286001
0.7877877877877878 0.9360788010187541
0.7887887887887888 0.9366803051012634
0.7897897897897898 0.9372796507937804
0.7907907907907907 0.9378764986214239
0.7917917917917918 0.9384731439287258
0.7927927927927928 0.9390647458069771
0.7937937937937938 0.9396529510483309
0.7947947947947948 0.9402390004590258
0.7957957957957957 0.9408221505287968
0.7967967967967968 0.9414023099730596
0.7977977977977978 0.9419806883987104
0.7987987987987988 0.9425557871522222
0.7997997997997998 0.9431274216729709
0.8008008008008007 0.9436978310856456
0.8018018018018018 0.9442638392768972
0.8028028028028028 0.9448264056083899
0.8038038038038038 0.9453876107033651
0.8048048048048048 0.9459452055404148
0.8058058058058059 0.9465002971830881
0.8068068068068068 0.9470530724369198
0.8078078078078078 0.947602367560507
0.8088088088088088 0.9481502730874211
0.8098098098098098 0.9486920947999755
0.8108108108108109 0.9492332553218488
0.8118118118118118 0.9497710010601134
0.8128128128128128 0.9503066851308117
0.8138138138138138 0.9508394417071518
0.8148148148148148 0.9513689317556651
0.8158158158158159 0.951895201270087
0.8168168168168168 0.9524194876828337
0.8178178178178178 0.9529410333352593
0.8188188188188188 0.953458783439596
0.8198198198198198 0.9539756162758279
0.8208208208208209 0.9544883766536125
0.8218218218218218 0.9549985615805564
0.8228228228228228 0.9555058085866486
0.8238238238238238 0.9560096078629993
0.8248248248248248 0.9565105612947463
0.8258258258258259 0.9570090277668121
0.8268268268268268 0.9575043856427186
0.8278278278278278 0.9579967098702848
0.8288288288288288 0.9584864313297364
0.8298298298298298 0.9589734222202984
0.8308308308308309 0.959456686147006
0.8318318318318318 0.9599370991982199
0.8328328328328328 0.9604154078781134
0.8338338338338338 0.9608899004981778
0.8348348348348348 0.96136206889535
0.8358358358358359 0.9618310326193584
0.8368368368368369 0.9622956798757534
0.8378378378378378 0.9627594080100992
0.8388388388388388 0.9632190112001519
0.8398398398398398 0.9636759232368872
0.8408408408408409 0.9641301787123417
0.8418418418418419 0.9645810949107796
0.8428428428428428 0.9650284749088232
0.8438438438438438 0.965474577829251
0.8448448448448448 0.9659170638390516
0.8458458458458459 0.9663582400486934
0.8468468468468469 0.9667958653672319
0.8478478478478478 0.9672290841816028
0.8488488488488488 0.967660057620843
0.8498498498498498 0.968087106926029
0.8508508508508509 0.9685120576129878
0.8518518518518519 0.9689327568005622
0.8528528528528528 0.96935135579129
0.8538538538538538 0.9697684232920128
0.8548548548548548 0.9701827719806795
0.8558558558558559 0.970594164988995
0.8568568568568569 0.9710016857064451
0.8578578578578578 0.9714050689334458
0.8588588588588588 0.9718070005585439
0.8598598598598598 0.9722048066767863
0.8608608608608609 0.9726007714999849
0.8618618618618619 0.9729934833924652
0.8628628628628628 0.9733845062903469
0.8638638638638638 0.9737721913052231
0.8648648648648649 0.9741566688984624
0.8658658658658659 0.9745383076294565
0.8668668668668669 0.9749165543054248
0.8678678678678678 0.9752916987065076
0.8688688688688688 0.975663347494258
0.8698698698698699 0.9760324809007378
0.8708708708708709 0.9763993477471565
0.8718718718718719 0.9767637177458836
0.8728728728728729 0.9771253184122253
0.8738738738738738 0.9774844019612385
0.8748748748748749 0.9778403109737994
0.8758758758758759 0.9781928414289606
0.8768768768768769 0.9785408205793822
0.8778778778778779 0.9788875300088528
0.8788788788788788 0.9792321270549276
0.8798798798798799 0.9795725830194799
0.8808808808808809 0.9799096353853816
0.8818818818818819 0.980244123771882
0.8828828828828829 0.9805759788936089
0.8838838838838838 0.980905547169884
0.8848848848848849 0.9812323380525625
0.8858858858858859 0.9815564764317852
0.8868868868868869 0.9818754586736292
0.8878878878878879 0.9821945492645923
0.8888888888888888 0.9825100743163627
0.8898898898898899 0.9828215116084813
0.8908908908908909 0.9831292859906328
0.8918918918918919 0.9834362992576441
0.8928928928928929 0.9837406894031467
0.8938938938938938 0.9840414980546393
0.8948948948948949 0.9843392700996856
0.8958958958958959 0.9846346306230694
0.8968968968968969 0.9849267242596503
0.8978978978978979 0.985215091455105
0.8988988988988988 0.985502667250406
0.8998998998998999 0.9857849152808127
0.9009009009009009 0.986064858054733
0.9019019019019019 0.9863417929730144
0.9029029029029029 0.9866184462648251
0.9039039039039038 0.9868915827525488
0.9049049049049049 0.9871621474056362
0.9059059059059059 0.9874299798059926
0.9069069069069069 0.9876932600820212
0.9079079079079079 0.9879557647163691
0.9089089089089089 0.9882147151336312
0.9099099099099099 0.9884712900414199
0.9109109109109109 0.9887255016380275
0.9119119119119119 0.9889755808914291
0.9129129129129129 0.9892236536912904
0.9139139139139139 0.989468635118987
0.914914914914915 0.989710686847522
0.9159159159159159 0.989950353286375
0.9169169169169169 0.9901875439425705
0.9179179179179179 0.9904211535405621
0.9189189189189189 0.9906527238688718
0.91991991991992 0.990881406286508
0.9209209209209209 0.9911083532251658
0.9219219219219219 0.9913311322808337
0.9229229229229229 0.9915515630809633
0.9239239239239239 0.9917693630156341
0.924924924924925 0.9919832473804943
0.9259259259259259 0.9921969413808795
0.9269269269269269 0.9924040645434699
0.9279279279279279 0.9926091648368561
0.9289289289289289 0.9928131466156502
0.92992992992993 0.9930131945816749
0.9309309309309309 0.9932104959857823
0.9319319319319319 0.9934054296280548
0.9329329329329329 0.9935982904196458
0.933933933933934 0.9937868789668156
0.934934934934935 0.9939728379896567
0.9359359359359359 0.9941563469637894
0.9369369369369369 0.9943376012601407
0.9379379379379379 0.9945146521437236
0.938938938938939 0.9946892541729393
0.93993993993994 0.9948589444210506
0.9409409409409409 0.9950276907667419
0.9419419419419419 0.995193947734029
0.9429429429429429 0.9953584219713612
0.943943943943944 0.9955192140970544
0.944944944944945 0.9956782587000509
0.9459459459459459 0.9958340101286347
0.9469469469469469 0.9959859614404059
0.9479479479479479 0.9961359206671337
0.948948948948949 0.9962826334788852
0.94994994994995 0.9964258652800436
0.950950950950951 0.9965670979175968
0.9519519519519519 0.9967052372815923
0.9529529529529529 0.9968396491948451
0.953953953953954 0.9969724747257538
0.954954954954955 0.9971014275908149
0.955955955955956 0.9972280291983494
0.9569569569569569 0.9973517963111895
0.9579579579579579 0.9974735480670759
0.958958958958959 0.9975919457094045
0.95995995995996 0.9977077413753691
0.960960960960961 0.9978201260454869
0.9619619619619619 0.9979302007918123
0.9629629629629629 0.9980367896905739
0.963963963963964 0.9981399365265595
0.964964964964965 0.998242265370439
0.965965965965966 0.9983397365384233
0.9669669669669669 0.9984352631578682
0.9679679679679679 0.9985281466957406
0.968968968968969 0.9986178343468942
0.96996996996997 0.998704968986165
0.970970970970971 0.9987891223574324
0.9719719719719719 0.9988706647206274
0.9729729729729729 0.9989474659093129
0.973973973973974 0.9990229632304515
0.974974974974975 0.9990964595570168
0.975975975975976 0.9991666717929605
0.9769769769769769 0.9992341508476449
0.9779779779779779 0.9992977492433855
0.978978978978979 0.9993593264773312
0.97997997997998 0.9994181950461305
0.980980980980981 0.99947399247259
0.9819819819819819 0.9995274355149841
0.9829829829829829 0.9995778124387619
0.983983983983984 0.9996260062765084
0.984984984984985 0.9996686092258282
0.985985985985986 0.9997105392137275
0.986986986986987 0.9997488867154134
0.9879879879879879 0.9997844228298406
0.988988988988989 0.9998170571653816
0.98998998998999 0.9998469284499152
0.990990990990991 0.9998758191609998
0.991991991991992 0.9999007354885995
0.992992992992993 0.9999232424145029
0.993993993993994 0.999942914441669
0.994994994994995 0.9999595146612099
0.995995995995996 0.9999722730863816
0.996996996996997 0.9999838849501471
0.997997997997998 0.9999927781071035
0.998998998998999 0.9999988112648514
1.0 1.0


==> figures/visual_res.dat <==
id r2l_mixed r2l_stochastic baseline_mixed baseline_stochastic
0 24.84135885070104 23.649883265554493 26.721179351149484 36.65896566322213
1 4.340891419499286 10.65579407066386 16.21532639560941 42.561315418610015
2 15.281567819495386 48.75820546178505 75.85634115991371 23.488324093438404
3 5.4274010045980505 26.276344227214405 43.227025491635324 40.23421297698003
4 31.400398353366963 2.443942235901894 18.10818906896611 20.142866165748607
5 23.923459558038157 47.89887963336862 84.97414557328756 52.97789269678064
6 5.6623035814165705 51.475105676301645 19.239166906508984 47.16414111641582
7 20.548110134707507 56.58378386968111 11.139585066913025 49.88230564178882
8 24.16609897438962 65.6052502749331 37.40578388816931 70.86988845105053
9 1.9156719206390256 32.403512774571745 57.55033847280967 68.5706557875788
10 39.24740020346213 35.8196768322407 47.65751615574357 41.44887310104176
11 20.82699696326742 65.16444406454565 72.31247148486297 30.299799834751116
12 15.871279193106197 48.769227364556635 51.216483869749474 106.73231935063185
13 22.71634122525235 30.916863214524383 40.66479945612351 91.09127168001235
14 32.201373049192604 37.882712944871926 58.044533748110446 41.486948586934965
15 15.465429108850456 19.056060739843808 75.52133442669634 109.58773216526798
16 17.13567689524217 28.80347234035104 31.939056452407286 104.74672821066505
17 25.27210376707866 7.443973854431748 21.24285860534255 41.89622911561259
18 36.73035125137538 20.939517364425587 62.98747734201113 71.91937600591386
19 13.876817958159247 28.12047513981417 47.206727244183696 44.42042206529049
20 35.96202589571545 47.978847670804946 62.841795914360596 40.04206180018798
21 20.32931506045587 8.817053687961694 12.073143850598601 109.26043815446178
22 9.758038320801242 3.909040325647739 50.62220652868025 91.45686576015414
23 18.91602427092701 61.741047673723706 60.376278957551285 64.9901049902151
24 0.28586420337998875 61.47782326378821 24.323465267335045 42.96551847052537

